Path Planning in Dynamic Environments using Generative RNNs and Monte Carlo Tree Search

State of the art methods for robotic path planning in dynamic environments, such as crowds or traffic, rely on hand crafted motion models for agents. These models often do not reflect interactions of agents in real world scenarios. To overcome this limitation, this paper proposes an integrated path planning framework using generative Recurrent Neural Networks within a Monte Carlo Tree Search (MCTS). This approach uses a learnt model of social response to predict crowd dynamics during planning across the action space. This extends our recent work using generative RNNs to learn the relationship between planned robotic actions and the likely response of a crowd. We show that the proposed framework can considerably improve motion prediction accuracy during interactions, allowing more effective path planning. The performance of our method is compared in simulation with existing methods for collision avoidance in a crowd of pedestrians, demonstrating the ability to control future states of nearby individuals. We also conduct preliminary real world tests to validate the effectiveness of our method.

==> results.txt <==
todo:
    can LM be made to work? - differnt MLP size, embed size, hidden dim, rotate axes, add cell_depth=3?
    PF in ORCA
    train RL on episodes

Training SARL:
    w/o LM:    python3 train.py --policy sarl

    with LM: as above, first set 'with_om = true' in crowd_nav/configs/policy.config

    on realworld data:
    (only Imitation step)
    

------------------------------------
Experiments:
Min path length for all is 16m (circle diam)

test using:
    python3 test_randomised.py --policy sarl --model_dir data/output --phase test --mixed
    set repetitions in /home/stuart/code/CrowdNav/crowd_nav/data/output/env.config
    choose method in explorer.run_k_episodes -> set method used to true

RL using SARL (trained using provided method. TODO: retrain with randomised ORCA generated):
    - 97% success 
        - 3% stuck in local optima
        - 0% collisions
    - path length avg = 19.26 m
    - avg comp time = 0.1956 s
    - agent acceleration: Agent Accelerations: Threshold 0.25 @ dist 2.00m (full, half, quart):  0.03, 0.09, 0.15,


PF:
    - 50% success rate
        - 5% collisions
        - 45% stuck in local optima
    - path len avg = 20.76 m
    - avg comp time: 0.0094 s
    - Agent Accelerations: Threshold 0.25 @ dist 2.00m (full, half, quart):  0.01, 0.06, 0.12



--------------------------------
Comparing ADE and FDE of RNN model:

Compare with and without R+1, (Limited to interactions < 1m, 2m, 5m)

